Ancestral reproductive bias in continuous time branching trees under various sampling schemes

Cheek and Johnston (Journal of Mathematical Biology, 2023) consider a continuous-time Bienaym\'e-Galton-Watson tree conditioned on being alive at time $T$. They study the reproduction events along the ancestral lineage of an individual randomly sampled from all those alive at time $T$. We give a short proof of an extension of their main results to the more general case of Bellman-Harris processes. Our proof also sheds light onto the probabilistic structure of the rate of the reproduction events. A similar method will be applied to explain (i) the different ancestral reproduction bias appearing in work by Geiger (Journal of Applied Probability, 1999) and (ii) the fact that the sampling rule considered by Chauvin, Rouault and Wakolbinger (Stochastic Processes and their Applications, 1991) leads to a time homogeneous process along the ancestral lineage.

==> cj.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 6546
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 6429
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga0,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.15\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowssetlineend{+-0.5\pgfarrowlinewidth}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfusepathqstroke
  }
}
\clip(3321,-6387) rectangle (9867,42);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{blue}
\pgftext[base,left,at=\pgfqpointxy{4950}{-750}] {\fontsize{22}{26.4}\usefont{T1}{ptm}{m}{n}0.28}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{white}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga0}
\draw (3525,-150)--(3525,-6300);
\draw (3525,-6225)--(9150,-6225);
\pgfsetlinewidth{+60\XFigu}
\pgfsetstrokecolor{black}
\pgfsetarrowsend{}
\draw (6000,-4425)--(4800,-4425);
\draw (4800,-4425)--(4800,-2400);
\draw (6000,-4425)--(6000,-375);
\pgfsetstrokecolor{blue}
\pgfsetarrows{[line width=45\XFigu, width=105\XFigu]}
\pgfsetarrowsend{xfiga0}
\draw (8400,-5625)--(8400,-300);
\pgfsetstrokecolor{black}
\pgfsetarrowsend{}
\draw (4800,-2400)--(4275,-2400);
\draw (4800,-2400)--(5400,-2400);
\draw (5400,-2400)--(5400,-1350);
\draw (4275,-2400)--(4275,-1350);
\draw (4275,-1350)--(4500,-1350);
\draw (4500,-1350)--(4500,-450);
\draw (4275,-1350)--(3975,-1350);
\draw (3975,-1350)--(3975,-375);
\draw (4500,-450)--(4800,-450);
\draw (4500,-450)--(4275,-450);
\draw (4275,-450)--(4275,-150);
\pgfsetfillcolor{white}
\filldraw (4800,-450)--(4800,-375)--(4800,-150);
\pgfsetstrokecolor{blue}
\draw (3375,-975)--(8850,-975);
\pgfsetcolor{blue}
\filldraw (4125,-1125) [rounded corners=+105\XFigu] rectangle (3825,-825);
\filldraw (4650,-1125) [rounded corners=+105\XFigu] rectangle (4350,-825);
\pgfsetstrokecolor{black}
\draw (7200,-1200)--(7800,-1200);
\draw (7800,-1200)--(7800,-675);
\pgfsetcolor{blue} 
\filldraw (7950,-1125) [rounded corners=+105\XFigu] rectangle (7650,-825);
\filldraw (6150,-1125) [rounded corners=+105\XFigu] rectangle (5850,-825);
\pgfsetcolor{red}
\filldraw (6975,-1125) [rounded corners=+105\XFigu] rectangle (6675,-825);
\draw (6825,-1200)--(6825,-600);
\draw (7200,-1200)--(6825,-1200);
\draw (7200,-4425)--(7200,-1200);
\draw (6000,-4425)--(7200,-4425);
\draw (6000,-5625)--(6000,-4425);
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{white}
\pgfsetarrows{[line width=7.5\XFigu, width=60\XFigu]}
\pgfsetarrowsend{xfiga0}
\draw (9825,-6375)--(9825,-450);
\pgftext[base,left,at=\pgfqpointxy{8550}{-4425}] {\fontsize{22}{26.4}\usefont{T1}{ptm}{m}{n}$T_1$}
\pgftext[base,left,at=\pgfqpointxy{8550}{-1290}] {\fontsize{22}{26.4}\usefont{T1}{ptm}{m}{n}$T_2$}
\pgfsetfillcolor{blue}
\pgftext[base,left,at=\pgfqpointxy{6075}{-750}] {\fontsize{22}{26.4}\usefont{T1}{ptm}{m}{n}0.7}
\pgftext[base,left,at=\pgfqpointxy{7500}{-600}] {\fontsize{22}{26.4}\usefont{T1}{ptm}{m}{n}0.56}
\pgfsetfillcolor{red}
\pgftext[base,left,at=\pgfqpointxy{7350}{-1800}] {\fontsize{22}{26.4}\usefont{T1}{ptm}{m}{n}$L_2=2$}
\pgftext[base,left,at=\pgfqpointxy{6600}{-4950}] {\fontsize{22}{26.4}\usefont{T1}{ptm}{m}{n}$L_1=3$}
\pgftext[base,left,at=\pgfqpointxy{6375}{-225}] {\fontsize{22}{26.4}\usefont{T1}{ptm}{m}{n}$V$ with mark 0.967}
\pgfsetfillcolor{blue}
\pgftext[base,left,at=\pgfqpointxy{9600}{-1050}] {\fontsize{24}{28.8}\usefont{T1}{ptm}{m}{n}$T$}
\pgftext[base,left,at=\pgfqpointxy{3375}{-750}] {\fontsize{22}{26.4}\usefont{T1}{ptm}{m}{n}0.1}
\pgfsetcolor{black}
\filldraw (6150,-5775) [rounded corners=+105\XFigu] rectangle (5850,-5475);
\endtikzpicture}%

